Automating Model Comparison in Factor Graphs

Bayesian state and parameter estimation have been automated effectively in a variety of probabilistic programming languages. The process of model comparison on the other hand, which still requires error-prone and time-consuming manual derivations, is often overlooked despite its importance. This paper efficiently automates Bayesian model averaging, selection, and combination by message passing on a Forney-style factor graph with a custom mixture node. Parameter and state inference, and model comparison can then be executed simultaneously using message passing with scale factors. This approach shortens the model design cycle and allows for the straightforward extension to hierarchical and temporal model priors to accommodate for modeling complicated time-varying processes.

==> content/archive/figures/models-joint.tikz <==
\begin{tikzpicture}

    % left part
    \node[box] (xf1) {$f_1$};
    \node[box, right = 10mm of xf1] (xf2) {$f_2$};
    \node[right = 5mm of xf2] (xfdots) {$\dots$};
    \node[box, right = 5mm of xfdots] (xfK) {$f_K$};

    % placeholders up
    \node[above = 5mm of xf1, inner sep=0] (xf1up) {};
    \node[above = 5mm of xf2, inner sep=0] (xf2up) {};
    \node[above = 5mm of xfK, inner sep=0] (xfKup) {};
    \node[above = 5mm of xf1up] (xf1up2) {};
    \node[above = 5mm of xf2up] (xf2up2) {};
    \node[above = 5mm of xfKup] (xfKup2) {};

    % placeholders down
    \node[below = 5mm of xf1, inner sep=0] (xf1down) {$\circ$};
    \node[below = 5mm of xf2, inner sep=0] (xf2down) {$\circ$};
    \node[below = 5mm of xfK, inner sep=0] (xfKdown) {$\circ$};

    % edges
    \draw[->] (xf1up) -- (xf1);
    \draw[->] (xf2up) -- (xf2);
    \draw[->] (xfKup) -- (xfK);
    \draw[-, dashed] (xf1up2) -- (xf1up)
        node[pos=0.5, left] {$x_1$};
    \draw[-, dashed] (xf2up2) -- (xf2up)
        node[pos=0.5, left] {$x_2$};
    \draw[-, dashed] (xfKup2) -- (xfKup)
        node[pos=0.5, left] {$x_K$};

    \draw[-] (xf1) -- (xf1down);
    \draw[-] (xf2) -- (xf2down);
    \draw[-] (xfK) -- (xfKdown);

    \node (xmidfdown) at ($(xf1down)!0.5!(xfKdown)$) {};
    \node[below = 5 mm of xmidfdown, inner sep = 0] (xmidfdown2) {$\circ$};
    \node[below = 5 mm of xmidfdown2, inner sep = 0] (xmidfdown3) {};
    \node[below = 5 mm of xmidfdown3, inner sep = 0] (xmidfdown4) {};

    \draw[-] (xmidfdown2) -- (xmidfdown3);
    \draw[->, dashed] (xmidfdown3) -- (xmidfdown4)
        node[pos=0.5, left] {$y$};

    \draw[-] (xf2down) -- (xmidfdown2);

    \node[fit = (xf1) (xfK) (xmidfdown2), draw, dashed, inner sep=3mm, align=right, text height = 22mm] (xbox) {$f(y,\bm{x},m)$};

    \node[below left = -9mm and 5mm of xbox, inner sep = 0] (xboxright) {};
    \node[left = 5mm of xboxright, inner sep = 0] (xboxright2) {};

    \draw[->] (xboxright) -- (xboxright -| xbox.west);
    \draw[-, dashed] (xboxright2) -- (xboxright)
        node[pos=0.5, above] {$m$};

\end{tikzpicture}

==> content/archive/figures/models-separate.tikz <==
\begin{tikzpicture}

    % left part
    \node[box] (f1) {$f_1$};
    \node[box, right = 10mm of f1] (f2) {$f_2$};
    \node[right = 5mm of f2] (fdots) {$\dots$};
    \node[box, right = 5mm of fdots] (fK) {$f_K$};

    % placeholders up
    \node[above = 5mm of f1, inner sep=0] (f1up) {};
    \node[above = 5mm of f2, inner sep=0] (f2up) {};
    \node[above = 5mm of fK, inner sep=0] (fKup) {};
    \node[above = 5mm of f1up] (f1up2) {};
    \node[above = 5mm of f2up] (f2up2) {};
    \node[above = 5mm of fKup] (fKup2) {};

    % placeholders down
    \node[below = 5mm of f1, inner sep=0] (f1down) {};
    \node[below = 5mm of f2, inner sep=0] (f2down) {};
    \node[below = 5mm of fK, inner sep=0] (fKdown) {};
    \node[below = 5mm of f1down] (f1down2) {};
    \node[below = 5mm of f2down] (f2down2) {};
    \node[below = 5mm of fKdown] (fKdown2) {};

    % edges
    \draw[->] (f1up) -- (f1);
    \draw[->] (f2up) -- (f2);
    \draw[->] (fKup) -- (fK);
    \draw[-, dashed] (f1up2) -- (f1up)
        node[pos=0.5, left] {$x_1$};
    \draw[-, dashed] (f2up2) -- (f2up)
        node[pos=0.5, left] {$x_2$};
    \draw[-, dashed] (fKup2) -- (fKup)
        node[pos=0.5, left] {$x_K$};

    \draw[-] (f1) -- (f1down);
    \draw[-] (f2) -- (f2down);
    \draw[-] (fK) -- (fKdown);
    \draw[->, dashed] (f1down) -- (f1down2)
        node[pos=0.5, left] {$y$};
    \draw[->, dashed] (f2down) -- (f2down2)
        node[pos=0.5, left] {$y$};
    \draw[->, dashed] (fKdown) -- (fKdown2)
        node[pos=0.5, left] {$y$};

    % boxes
    \node[fit=(f1up2)(f1down2)(f1), dashed, draw, inner sep=3mm, label=below:{$m_1=1$}] (boxm1) {};
    \node[fit=(f2up2)(f2down2)(f2), dashed, draw, inner sep=3mm, label=below:{$m_2=1$}] (boxm2) {};
    \node[fit=(fKup2)(fKdown2)(fK), dashed, draw, inner sep=3mm, label=below:{$m_K=1$}] (boxmK){};

\end{tikzpicture}

==> content/archive/figures/node.tikz <==
\begin{tikzpicture}

    % node
    \node[draw, minimum width=50.0mm, minimum height=10.0mm, inner sep =0] (switch) {$\mathrm{MUX}$};

    % nodes of incoming and outgoing edges
    \node[above left = 10mm and -10mm of switch] (in1) {$x_1$};
    \node[above left = 10mm and -20mm of switch] (in2) {$x_2$};
    \node[above = 5mm of switch] (indots) {$\dots$};
    \node[above right = 10mm and -23mm of switch] (in3) {$x_{K-1}$};
    \node[above right = 10mm and -11mm of switch] (in4) {$x_K$};
    \node[left = 10mm of switch] (m) {$m$};
    \node[below = 10mm of switch] (out) {$y$};
    \node[right = 10mm of switch] () {}; % visual centering
    
    % edges
    \draw[->] (switch) -- (out)
        node[pos=0.5, right] {$\downarrow$}
        node[pos=0.5, left] {$\scriptstyle \vec{\mu}_{y}(y)$};
    \draw[->] (m) -- (switch)
        node[pos=0.5, below] {$\leftarrow$}
        node[pos=0.5, above] {$\scriptstyle \cev{\mu}_m(m)$};
    \draw[->] (in1) -- (in1 |- switch.north)
        node[pos=0.5, right] {$\uparrow$}
        node[pos=0.5, left] {$\scriptstyle \cev{\mu}_{x_1}(x_1)$};
    \draw[->] (in2) -- (in2 |- switch.north);
    \draw[->] (in3) -- (in3 |- switch.north);
    \draw[->] (in4) -- (in4 |- switch.north)
        node[pos=0.5, left] {$\uparrow$}
        node[pos=0.5, right] {$\scriptstyle \cev{\mu}_{x_K}(x_K)$};
    
\end{tikzpicture}

==> content/archive/figures/situation.tikz <==
\begin{tikzpicture}

    % left part
    \node[box] (f1) {$f_1$};
    \node[box, right = 10mm of f1] (f2) {$f_2$};
    \node[right = 5mm of f2] (fdots) {$\dots$};
    \node[box, right = 5mm of fdots] (fK) {$f_K$};

    % placeholders up
    \node[above = 5mm of f1, inner sep=0] (f1up) {};
    \node[above = 5mm of f2, inner sep=0] (f2up) {};
    \node[above = 5mm of fK, inner sep=0] (fKup) {};
    \node[above = 5mm of f1up] (f1up2) {};
    \node[above = 5mm of f2up] (f2up2) {};
    \node[above = 5mm of fKup] (fKup2) {};

    % placeholders down
    \node[below = 5mm of f1, inner sep=0] (f1down) {};
    \node[below = 5mm of f2, inner sep=0] (f2down) {};
    \node[below = 5mm of fK, inner sep=0] (fKdown) {};
    \node[below = 5mm of f1down] (f1down2) {};
    \node[below = 5mm of f2down] (f2down2) {};
    \node[below = 5mm of fKdown] (fKdown2) {};

    % edges
    \draw[->] (f1up) -- (f1);
    \draw[->] (f2up) -- (f2);
    \draw[->] (fKup) -- (fK);
    \draw[-, dashed] (f1up2) -- (f1up)
        node[pos=0.5, left] {$x_1$};
    \draw[-, dashed] (f2up2) -- (f2up)
        node[pos=0.5, left] {$x_2$};
    \draw[-, dashed] (fKup2) -- (fKup)
        node[pos=0.5, left] {$x_K$};

    \draw[-] (f1) -- (f1down);
    \draw[-] (f2) -- (f2down);
    \draw[-] (fK) -- (fKdown);
    \draw[->, dashed] (f1down) -- (f1down2)
        node[pos=0.5, left] {$y$};
    \draw[->, dashed] (f2down) -- (f2down2)
        node[pos=0.5, left] {$y$};
    \draw[->, dashed] (fKdown) -- (fKdown2)
        node[pos=0.5, left] {$y$};

    % boxes
    \node[fit=(f1up2)(f1down2)(f1), dashed, draw, inner sep=3mm, label=below:{$m_1=1$}] (boxm1) {};
    \node[fit=(f2up2)(f2down2)(f2), dashed, draw, inner sep=3mm, label=below:{$m_2=1$}] (boxm2) {};
    \node[fit=(fKup2)(fKdown2)(fK), dashed, draw, inner sep=3mm, label=below:{$m_K=1$}] (boxmK){};






    % left part
    \node[box, above right = -2mm and 40mm of fK] (xf1) {$f_1$};
    \node[box, right = 10mm of xf1] (xf2) {$f_2$};
    \node[right = 5mm of xf2] (xfdots) {$\dots$};
    \node[box, right = 5mm of xfdots] (xfK) {$f_K$};

    % placeholders up
    \node[above = 5mm of xf1, inner sep=0] (xf1up) {};
    \node[above = 5mm of xf2, inner sep=0] (xf2up) {};
    \node[above = 5mm of xfK, inner sep=0] (xfKup) {};
    \node[above = 5mm of xf1up] (xf1up2) {};
    \node[above = 5mm of xf2up] (xf2up2) {};
    \node[above = 5mm of xfKup] (xfKup2) {};

    % placeholders down
    \node[below = 5mm of xf1, inner sep=0] (xf1down) {$\circ$};
    \node[below = 5mm of xf2, inner sep=0] (xf2down) {$\circ$};
    \node[below = 5mm of xfK, inner sep=0] (xfKdown) {$\circ$};

    % edges
    \draw[->] (xf1up) -- (xf1);
    \draw[->] (xf2up) -- (xf2);
    \draw[->] (xfKup) -- (xfK);
    \draw[-, dashed] (xf1up2) -- (xf1up)
        node[pos=0.5, left] {$x_1$};
    \draw[-, dashed] (xf2up2) -- (xf2up)
        node[pos=0.5, left] {$x_2$};
    \draw[-, dashed] (xfKup2) -- (xfKup)
        node[pos=0.5, left] {$x_K$};

    \draw[-] (xf1) -- (xf1down);
    \draw[-] (xf2) -- (xf2down);
    \draw[-] (xfK) -- (xfKdown);

    \node (xmidfdown) at ($(xf1down)!0.5!(xfKdown)$) {};
    \node[below = 5 mm of xmidfdown, inner sep = 0] (xmidfdown2) {$\circ$};
    \node[below = 5 mm of xmidfdown2, inner sep = 0] (xmidfdown3) {};
    \node[below = 5 mm of xmidfdown3, inner sep = 0] (xmidfdown4) {};

    \draw[-] (xmidfdown2) -- (xmidfdown3);
    \draw[->, dashed] (xmidfdown3) -- (xmidfdown4)
        node[pos=0.5, left] {$y$};

    \draw[-] (xf2down) -- (xmidfdown2);

    \node[fit = (xf1) (xfK) (xmidfdown2), draw, dashed, inner sep=3mm, align=right, text height = 22mm] (xbox) {$f(y,\bm{x},m)$};

    \node[below right = -9mm and 5mm of xbox, inner sep = 0] (xboxleft) {};
    \node[right = 5mm of xboxleft, inner sep = 0] (xboxleft2) {};

    \draw[->] (xboxleft) -- (xboxleft -| xbox.east);
    \draw[-, dashed] (xboxleft2) -- (xboxleft)
        node[pos=0.5, above] {$m$};











        

    
    % node
    % \node[draw, minimum width=50.0mm, minimum height=10.0mm, inner sep =0, right = 20mm of fK] (switch) {$\mathrm{MUX}$};

    % % nodes of incoming and outgoing edges
    % \node[above right = 50mm, left = 10mm and -10mm of switch] (in1) {$x_1$};
    % \node[above left = 10mm and -20mm of switch] (in2) {$x_2$};
    % \node[above = 5mm of switch] (indots) {$\dots$};
    % \node[above right = 10mm and -23mm of switch] (in3) {$x_{K-1}$};
    % \node[above right = 10mm and -11mm of switch] (in4) {$x_K$};
    % \node[left = 10mm of switch] (m) {$m$};
    % \node[below = 10mm of switch] (out) {$y$};
    % \node[right = 10mm of switch] () {}; % visual centering
    
    % % edges
    % \draw[->] (switch) -- (out)
    %     node[pos=0.5, right] {$\downarrow$}
    %     node[pos=0.5, left] {$\scriptstyle \vec{\mu}_{y}(y)$};
    % \draw[->] (m) -- (switch)
    %     node[pos=0.5, below] {$\leftarrow$}
    %     node[pos=0.5, above] {$\scriptstyle \cev{\mu}_m(m)$};
    % \draw[->] (in1) -- (in1 |- switch.north)
    %     node[pos=0.5, right] {$\uparrow$}
    %     node[pos=0.5, left] {$\scriptstyle \cev{\mu}_{x_1}(x_1)$};
    % \draw[->] (in2) -- (in2 |- switch.north);
    % \draw[->] (in3) -- (in3 |- switch.north);
    % \draw[->] (in4) -- (in4 |- switch.north)
    %     node[pos=0.5, left] {$\uparrow$}
    %     node[pos=0.5, right] {$\scriptstyle \cev{\mu}_{x_K}(x_K)$};
    
\end{tikzpicture}

==> content/archive/figures/subgraph-edge.tikz <==
\begin{tikzpicture}

    \node[box] (left) {$f_a$};
    \node[box, right = 20mm of left] (right) {$f_b$};
    \draw[->] (left) -- (right)
        node[pos=0.5, above] {$s_i$};
    
\end{tikzpicture}

==> content/archive/figures/subgraph-node.tikz <==
\begin{tikzpicture}

    % nodes
    \node[box] (f) {$f_a$};
    \node[right = 15mm of f] (out) {};
    \node[left = 15mm of f, yshift=10mm] (z1) {};
    \node[left = 15mm of f, yshift=-10mm] (zk) {};
    % edges
    \draw[->] (f) -- (out)
        node[pos=0.5, above] {$s_i$};
        % node[pos=0.25, above] {$\rightarrow{}$}
        % node[pos=0.5, above=1.5mm] {\scriptsize $\vec{\mu}_{s_j}(s_j)$};
    \draw[->] (z1) -- (f)
        node[pos=0.5, above] {$s_j$};
        % node[pos=0.15, above, sloped] {$\rightarrow{}$}
        % node[pos=0.2, above=1.5mm, sloped] {\scriptsize $\vec{\mu}_{s_1}(s_1)$};
    \draw[->] (zk) -- (f)
        node[pos=0.5, below] {$s_k$};
        % node[pos=0.15, below, sloped] {$\rightarrow{}$}
        % node[pos=0.2, below=1.5mm, sloped] {\scriptsize $\vec{\mu}_{s_K}(s_K)$};
    % dots
    \draw[->] (z1) -- (f)
        node[pos=0.5] (dots1) {};
    \draw[->] (zk) -- (f)
        node[pos=0.5] (dotsk) {};
    \node (dots) at ($(dots1)!0.35!(dotsk)$) {$\vdots$};
    
\end{tikzpicture}
